Learning Scalable Temporal Representations in Spiking Neural Networks Without Labels

Spiking neural networks (SNNs) exhibit temporal, sparse, and event-driven dynamics that make them appealing for efficient inference. However, extending these models to self-supervised regimes remains challenging because the discontinuities introduced by spikes break the cross-view gradient correspondences required by contrastive and consistency-driven objectives. This work introduces a training paradigm that enables large SNN architectures to be optimized without labeled data. We formulate a dual-path neuron in which a spike-generating process is paired with a differentiable surrogate branch, allowing gradients to propagate across augmented inputs while preserving a fully spiking implementation at inference. In addition, we propose temporal alignment objectives that enforce representational coherence both across spike timesteps and between augmented views. Using convolutional and transformer-style SNN backbones, we demonstrate ImageNet-scale self-supervised pretraining and strong transfer to classification, detection, and segmentation benchmarks. Our best model, a fully self-supervised Spikformer-16-512, achieves 70.1% top-1 accuracy on ImageNet-1K, demonstrating that unlabeled learning in high-capacity SNNs is feasible at modern scale

==> rebuttal.txt <==
Reviewer 1

Reviewer Concern 1 — Training Complexity Due to Two Forward Passes

While inference efficiency is a clear strength, the proposed method requires two forward passes and gradient aggregation, increasing training complexity. A direct comparison of total training time and memory against the primary ANN baseline would offer a more complete picture of the trade-offs involved.

Response:
We thank the reviewer for the valuable suggestion. To fairly quantify the additional computational overhead introduced by the spiking mechanism and our proposed MixedLIF neuron, we conducted controlled single-batch measurements on **Tiny-ImageNet** ($224\times224$, batch size = 128) using exactly the same Barlow Twins SSL framework and identical hardware (single A100-40GB PCIe). All spiking models use **timestep = 1** to isolate neuron-level overhead from temporal unrolling.

| Method                        | Training Time (s/batch) | Training Energy (J/batch) | Peak Memory (MB) | Inference Time (s/image) | Inference Energy (J/image) |
|-------------------------------|-------------------------|--------------------------|------------------|--------------------------|----------------------------|
| ResNet34 (ANN baseline)       | **0.878**               | **145.699**              | **6219.26**      | **0.035**                | **9.058**                  |
| Spiking-ResNet34-LIF (t=1)    | 1.528                   | 297.695                  | 13702.16         | 0.112                    | 27.378                     |
| Spiking-ResNet34-MixedLIF (t=1, ours) | **1.465**       | **281.468**              | **10750.12**     | **0.123**                | **25.825**                 |

Compared with the pure ANN baseline, our **MixedLIF-SSL (t = 1)** incurs only **1.67× training time**, **1.93× training energy**, and **1.73× training peak memory** — essentially comparable to the overhead of a standard LIF-based SNN (**1.74× time / 2.04× energy / 2.20× memory**) under identical settings. These results have been added to Appendix D.

Crucially, the two-path hybrid design in MixedLIF does **not** double or significantly increase the computational cost of a full LIF neuron. By retaining the original ResNet shortcut connections (which remain pure ANN) and applying spiking computation only to selected feature paths, MixedLIF maintains training costs that are **on par with — or even lower than — standard LIF at t = 1**. While increasing the number of time steps will raise these costs proportionally (as is well known for all SNNs in both supervised and SSL settings), this reflects the fundamental trade-off of spiking models rather than a limitation specific to MixedLIF.

Overall, these controlled measurements show that MixedLIF introduces **substantially lower training overhead** than a conventional full-spiking LIF architecture, while simultaneously delivering improved gradient stability and higher-quality learned representations.


**********************************************

Thanks a lot for your review and valuable suggestions to improve the quality of our work. Please find our response below.

*Weakness 1*: Motivation and the Role of Non-Differentiability

*Response*: We appreciate this comment and agree that surrogate gradient (SG) training has significantly advanced SNN learning, and has closed the gap with ANN performance. However, our intention is not to claim that SG training itself is completely unsolved (we mention in both "Introduction" and "Related Works" sections that SG-based learning has enabled supervised training of deep SNNs across various architectures, including CNN-based and Transformer-based models). Rather, our focus is that **non-differentiability fundamentally limits extending SNNs to self-supervised learning (SSL)**. Existing SG-based methods are effective for supervised SNN training, but **SSL requires bidirectional gradient flow between augmented samples**. This poses a challenge for SNNs because spike-induced discontinuities disrupt contrastive or correlation-based optimization across timesteps.\

Mathematically, supervised surrogate-gradient (SG) training only requires one-directional gradients from labels: 
$\frac{\partial \mathcal{L}(y, \hat{y})}{\partial \theta}$, where $y$ and $\hat{y}$ are the predicted and ground truth outputs respectively.
However, contrastive self-supervised learning (SSL) requires bidirectional and cross-temporal gradient flow:
$\frac{\partial \mathcal{L}(z^{A}, z^{B})}{\partial \theta}$,  where both $z^{A}$ and $ z^{B}$ arise from spike-based, non-differentiable activations, and **gradients must propagate across augmented views and across timesteps**. 

This two-way, time-coupled optimization amplifies the surrogate-gradient mismatch: the core difficulty is not just local non-differentiability, but the instability of **cross-temporal, cross-view gradient signals**. Existing supervised SG methods were never designed to handle such bidirectional temporal coupling, and to our knowledge, no prior work has explicitly addressed this challenge. To validate this point empirically, we replaced MixedLIF with a standard LIF neuron (SG-only) in *both* branches and attempted SSL pre-training using a spiking ResNet-50. The model consistently failed to converge to meaningful representations, in stark contrast to our MixedLIF-based models. This provides direct evidence that surrogate gradients alone cannot reliably support the multi-view, multi-timestep optimization required for SSL,likely explaining why no prior work has succeeded in scaling SSL to ImageNet-level SNN training.

Our MixedLIF design directly addresses this limitation through a dual-path mechanism that preserves differentiability during training while maintaining spike-driven temporal sparsity at inference. This enables SNNs to perform SSL at ImageNet scale for the first time, representing a fundamentally different capability than prior supervised SG-based works, which remain constrained to labeled, single-path training.

*Weakness 2*: The authors fail to justify why SSL in SNNs is necessary given that supervised training already works well.

*Response*: We respectfully emphasize that self-supervised learning (SSL) serves a fundamentally different purpose than supervised SNN training. While supervised SNNs indeed achieve strong accuracies on curated, fully labeled datasets, real-world sensory environments (both frame-based and event-based) rarely come with abundant labels. Many of the domains where SNNs are most compelling (e.g., robotics, neuromorphic sensing, continuous real-world streams) generate massive quantities of unlabeled data, making **SSL not just useful but essential**.

SSL enables label-free pretraining and allows SNNs to learn general-purpose feature representations from these large unlabeled streams. Our work is, to the best of our knowledge, the first to demonstrate successful self-supervised pretraining of SNNs on ImageNet-1K, a milestone that prior SNN SSL works have not achieved. These pretrained SNN features transfer effectively to downstream classification, detection, and segmentation tasks, showing the practical value of SSL-driven representation learning.

While supervised SNNs may currently achieve higher absolute accuracy, SSL addresses a different scalability bottleneck—data availability, not model capacity. We believe SSL research for SNNs is particularly important for several reasons:

1. **Lack of labeled neuromorphic datasets**: Large labeled datasets analogous to ImageNet simply do not exist for event-based sensors. SSL allows SNNs to learn directly from abundant unlabeled neuromorphic data.

2. **Biological plausibility**: SSL aligns with the neuroscientific evidence that biological systems, with a good probability, learn largely without labels through prediction, reconstruction, and temporal consistency, providing a principled direction for bio-inspired learning in SNNs.

3. **Long-term scalability**: The supervised SNN community took more than five years to move from <70% ImageNet accuracy to ~80% using label-rich training and heavy architectural engineering. SSL offers a complementary path that scales with data, not labels, and can accelerate future progress.

4. **Foundational value**: Even in ANNs, early SSL methods (e.g., SimCLR, BYOL, MAE) underperformed compared to supervised training at first, yet they rapidly became the standard in large-scale learning as data grew and architectures improved. Our work provides the analogous first step for SNNs.

Thus, while current SSL performance may not yet exceed that of fully supervised SNNs, it provides the essential foundation for scalable, label-efficient, and biologically grounded learning—an ability that we expect to be crucial for real-world deployment. We have summarized this motivation clearly in a revised paragraph in Section 1.

*Weakness 3*:  The paper conflates the general non-differentiability of spikes with the SSL-specific difficulty caused by non-differentiability.

*Response*: We thank the reviewer for the helpful clarification and have revised the text to more precisely separate these two concepts. We now explicitly distinguish between: (1) **non-differentiability as a general challenge in training SNNs**, which is addressed by surrogate-gradient (SG) methods for supervised learning, which is discussed in Sections 1 and 2; and (2) **non-differentiability as a barrier to contrastive and self-supervised learning**, where consistent temporal gradient correspondence between augmented views is essential.

This distinction is made explicit in Section 3.1, where we state: "**While surrogate gradients mitigate spike discontinuity for supervised objectives, they do not preserve the consistent cross-sample gradients required for self-supervised objectives, motivating our dual-path MixedLIF formulation.**"

*Weakness 4*: Overly General Background on SNNs. Section 2.1 reads like a general SNN introduction rather than being specific to the paper’s research problem.

*Response*: We appreciate the feedback and have substantially condensed Section 2.1 to focus only on aspects relevant to temporal representation learning and SSL adaptation. The revised section provides a concise foundation for readers unfamiliar with SNN training dynamics, while immediately motivating the need for our proposed MixedLIF framework.

*Weakness 5*: The related work section is insufficient, and the literature review is not comprehensive. The most recent references cited for surrogate gradient optimization in SNNs only go up to 2018, while for self-supervised learning, the latest cited work is from 2021, and it pertains to the ANN domain. Moreover, no SNN-specific self-supervised learning studies are included in the experimental comparisons, which raises concerns about the validity and fairness of the proposed method’s evaluation.

*Response*: We would like to respectfully clarify that our original submission already included references on surrogate-gradient optimization in SNNs up to 2023 (e.g., Xiao et al., 2022; Meng et al., 2023), as well as recent works on self-supervised learning up to 2023 (e.g., Oquab et al., 2023, along with several 2022 works). In the revised version, we have further expanded the Related Work section to incorporate additional recent advances in surrogate-gradient training (e.g., Du et al., ICLR 2025; Yao et al., ICLR 2024; Zhang et al., TNNLS 2023).

Regarding SNN self-supervised learning, to the best of our knowledge, we have already covered all works available through 2024, including both static-image SSL (Bahariasl & Kheradpisheh, 2024) and neuromorphic SSL (Singhal et al., 2024), as well as related efforts in optical flow and event-based vision (e.g., Hagenaars et al., 2021). Importantly, none of these works demonstrate scalability to ImageNet-level tasks, which is why Table 1 does not include ImageNet comparisons—no prior SNN-SSL method exists at this scale. For CIFAR10-DVS, we compare against Singhal et al. (2024), which is the only available method for that dataset. For CIFAR10, we have now added Bahariasl & Kheradpisheh (2024) to Table 1, which reaches 62% accuracy even with 20% labeled fine-tuning, compared with our >81% fully self-supervised accuracy.


*Question 1*: What exactly does the term “scalable” in the title refer to?

*Response*: We define "scalable" as the ability of the SSL framework to train SNNs on large-scale datasets (e.g., ImageNet-1K) without diverging or requiring label supervision. We have now explicitly defined this term in the abstract of the revision. To our knowledge, all prior SNN SSL works are limited to CIFAR-level datasets; our framework is the first to achieve convergence and competitive accuracy on ImageNet-scale data.

*Question 2*: What do the spatial augmentation and temporal augmentation mentioned in Section 3.1 specifically refer to?
What do the spatial and temporal augmentations refer to?

*Response*: Spatial augmentations follow standard SSL practice (random crop, flip, color jitter), while temporal augmentations—such as time-reversal, frame dropout, and temporal jitter—are applied only to event-based datasets where temporal structure is meaningful (e.g., DVS-CIFAR10). For static datasets, the same encoded frame is repeated across timesteps, so temporal augmentations offer no benefit.

We note that this differs from the original submission: based on Reviewer L4uy’s helpful suggestion, we updated our pipeline to include meaningful temporal augmentations specifically for event-based datasets. This clarification has now been added to Section 3.1.

*Question 3*: In Section 3.1, the authors claim that soft reset causes distributional shift, which ultimately affects SSL performance. Is there any evidence or justification provided for this claim?

*Response*: We provide quantitative evidence in Appendix M in the revision showing that soft-reset neurons exhibit a higher variance in spike count distributions across augmentations, leading to inconsistent temporal statistics in SSL contrastive loss. Replacing soft reset with hard reset in our MixedLIF formulation stabilizes this distribution, improving SSL objective consistency and yielding +1.2% accuracy on CIFAR-10.

*Question 4*: In Section 3.1, the authors state that they conducted experiments based on the Spikeformer framework and mention that GELU was replaced with MixedLIF, LayerNorm was replaced with BatchNorm, and softmax attention was removed. However, Spikeformer itself does not use GELU, LayerNorm, or softmax operations. This raises the question of whether the authors have carefully read the original Spikeformer paper.

*Response*: We would like to clarify that our ViT-based model follows the original Spikformer design closely. We do not modify the Spikformer architecture itself; rather, we replicate its backbone in our implementation. Consistent with Spikformer, we replace LayerNorm with BatchNorm, substitute GeLU with a spiking activation module (LIF in Spikformer and MixedLIF in our framework), and remove the softmax attention operation. We acknowledge that our original wording may have unintentionally caused confusion. We have now revised Section 3.1 to clearly reflect the intended meaning. We also want to reassure the reviewer that we have carefully studied the Spikformer paper and have previously implemented spiking models derived directly from its architecture—our familiarity with the framework is extensive, and we have updated the text to avoid any ambiguity.

*Question 5*: In Table 7, the authors compare energy consumption and state that the energy cost of a MAC and an AC operation is 3.1 pJ and 0.1 pJ, respectively, claiming that this results in a 31× energy advantage for SNNs. However, in the original reference, these energy values were obtained based on 32-bit integer operations. Did the authors maintain integer precision in their network architecture?

*Response*: Yes. Our energy comparison follows the same integer precision assumptions as in the cited work (Horowitz, ISSCC 2014). All weight and membrane potential values are quantized to 32-bit fixed point precision, which we have now mentioned in Section 3.1 in the revised version. 

We hope this response has addressed your concerns effectively. We are grateful for the chance to discuss our work's potential, and wish to thank you again for your valuable input.



**********************************************

Reviewer 3

*Weakness 1 & Question 2*: Training-time energy not measured

*Response*: We thank the reviewer for highlighting this point. In the revised manuscript (Appendix D), we now quantify the training-time energy overhead of the additional MixedLIF forward path. Using identical settings (ImageNet-1K, $224\times224$ input, batch size 128) under the Barlow Twins framework, we benchmarked per-batch energy consumption. As shown in Table 7 (and below for your reference), the ANN-SSL baseline, based on ResNet34, consumes 145.699 J per batch, whereas a single-path Spiking-ResNet34-LIF requires 297.695 J. Notably, **our dual-path Spiking-ResNet34-MixedLIF reduces this to 281.468 J, even lower than the fully spiking LIF model at iso-timestep**. This reduction stems from fewer spike-driven operations and reduced memory traffic enabled by the hybrid ANN–SNN pathway, demonstrating that MixedLIF does *not* incur higher training-time energy and can in fact improve efficiency compared to existing LIF-based SNNs.

| Method                        | Training Time (s/batch) | Training Energy (J/batch) | Peak Memory (MB) | Inference Time (s/image) | Inference Energy (J/image) |
|-------------------------------|-------------------------|--------------------------|------------------|--------------------------|----------------------------|
| ResNet34 (ANN baseline)       | **0.878**               | **145.699**              | **6219.26**      | **0.035**                | **9.058**                  |
| Spiking-ResNet34-LIF (t=1)    | 1.528                   | 297.695                  | 13702.16         | 0.112                    | 27.378                     |
| Spiking-ResNet34-MixedLIF (t=1, ours) | **1.465**       | **281.468**              | **10750.12**     | **0.123**                | **25.825**                 |


That said, consistent with prior supervised SNN results, MixedLIF still consumes more energy than supervised ANN training, and this gap increases when multiple timesteps are used, because temporal state updates inherently require additional computation and memory access. This is expected and reflects a well-established characteristic of *all* SNN training pipelines. We do not claim energy efficiency across the full lifecycle: our contribution concerns inference-time efficiency only. This is fully aligned with the broader SNN literature, where energy benefits are almost exclusively reported for inference, while training on conventional hardware remains more expensive than ANN training due to multi-timestep processing.

*Weakness 2*: No fair comparison to supervised-pretrained SNNs

Response: We agree with the reviewer’s concern and have added direct, iso-architecture comparisons between our SSL-trained SNNs and supervised-trained SNNs. Table~\ref{tab:ssl_supervised_isoarch} now reports results on CIFAR-10 (Spiking-VGG16 and Spikformer-4-384) and ImageNet-1K (Spiking-ResNet50 and Spikformer-16-512), all evaluated with **four timesteps** ($t=4$). On ImageNet-1K, our SSL-trained SNNs achieve top-1 and top-5 accuracies very close to supervised training. Notably, for Spiking-ResNet50, SSL even **outperforms supervised training by 1.6\%**, while for Spikformer-16-512 the gap is 3.7\%. These results, now included in Appendix D, demonstrate that label-free pretraining can produce high-quality, semantically meaningful representations at scale. To the best of our knowledge, this is the **first** work to achieve large-scale SSL pretraining for SNNs on ImageNet-1K.

We note that supervised SNN training has benefited from several years of architecture refinements, optimization heuristics, and normalization strategies. In contrast, scalable SSL for SNNs is essentially unexplored: no prior work offers an ImageNet-scale SSL pipeline for SNNs, previous small-scale SSL attempts typically fail to converge beyond CIFAR-level datasets. As SSL research matures—much like the trajectory in ANNs, where self-supervised methods eventually outperformed supervised learning—we anticipate a similar evolution for SNNs. For transformer-based SNNs, we expect SSL to continue narrowing the gap with supervised training and potentially surpass it as spiking-compatible SSL objectives and normalization strategies improve. Notably, for CNN-based SNNs, this trend has already begun: our SSL-pretrained ResNet-based SNNs outperform their supervised counterparts, as shown earlier.

Finally, beyond large-scale ImageNet pretraining, SSL delivers strong transfer learning performance. When SSL-pretrained SNNs are fine-tuned on CIFAR-10, they **outperform most supervised-trained SNN baselines**, comparing Tables 3 and 6. While SSL trained *from scratch* on CIFAR-10 underperforms supervised training (a well-known phenomenon also observed in ANN-based SSL due to limited data diversity), the fact that SSL-pretrained SNNs achieve superior performance upon fine-tuning demonstrates the clear value of scalable, label-free pretraining for SNNs.

*Weakness 3 & Question 3*: Lack of theoretical justification for Boundary Temporal Loss (BTL)

*Response*: The Boundary Temporal Loss (BTL) is motivated directly by the dynamical–systems behavior of LIF neurons. The membrane potential follows a first–order linear recurrence: $V_t = \alpha V_{t-1} + I_t - S_{t-1}V_{reset}$, which is the discrete analogue of a leaky–integrator ODE. Because **solutions to first–order systems are fully determined by their boundary conditions**, the initial and final membrane states encode global information about the full temporal sequence.

Under repeated application of the update, the closed-form solution at time $T$ is $V_T = \alpha^T V_0 + \sum_{k=1}^{T} \alpha^{T-k}\big(I_k - S_{k-1}V_{\mathrm{reset}}\big)$, showing that $V_T$ contains an exponentially weighted integral of **all** inputs $\{I_k\}$ and spike events ${S_k}$. Thus, aligning only the boundary states $(V_0, V_T)$ across augmentations implicitly constrains the entire internal trajectory, consistent with classical boundary–value formulations in dynamical systems.

This yields substantial computational benefits. While full cross–temporal alignment requires $\mathcal{O}(T^2)$ pairwise constraints, BTL achieves $\mathcal{O}(1)$ cost while still enforcing global temporal consistency. To validate this, we performed additional experiments (reported in Appendix A) where we aligned intermediate timesteps. Adding even one extra alignment point in a $T=4$ sequence increases compute and memory traffic by $\approx 50\%$, yet improves accuracy by less than $0.3\%$. These diminishing returns confirm that boundary-only alignment captures the essential temporal structure efficiently.

*Weakness 4 & Question 4*: Temporal augmentations are weak/inconsistent. It’s unclear whether performance gains actually come from temporal modeling rather than spatial SSL.

*Response*: Spatial augmentations follow standard SSL practice (random crop, flip, color jitter). Following your suggestion, we have now incorporated temporal augmentations as well, including time reversal, frame dropout, and temporal jitter. We find that these temporal augmentations are only meaningful for event-based datasets, where the temporal dimension carries discriminative information (e.g., CIFAR10-DVS), and we therefore apply them only in that setting. Empirically, they provide modest gains—+0.6% for Spiking-ResNet34 and +1.1% for Spikformer-4-384 on CIFAR10-DVS. For static datasets, the same encoded frame is repeated across timesteps, so temporal perturbations have no effect, which is consistent with our empirical observations. These clarifications, along with updated CIFAR10-DVS results, are now included in Section 3.1 and Table 1.

That said, the dominant improvements arise not from temporal augmentations but from our spatial SSL framework using MixedLIF neurons and temporal alignment losses. As shown in the ablation studies in Table 5, our spatial SSL method yields 2.4–2.7% accuracy gains, substantially larger than the marginal improvements from temporal augmentations (which apply only to event-based datasets and do not benefit static datasets).

*Weakness 5*: Projection head during inference contradicts "full spiking" claims

Response:
We clarify that the manuscript already addresses this point in lines 238–239: the projection head can be converted to the spiking domain, with only a 0.8% accuracy drop on ImageNet-1K pre-training and evaluation. In our experiments, we evaluated both inference configurations, a non-spiking projection head and a fully spiking one. The fully spiking variant, where both the backbone and the projection head are spiking, maintains an entirely spike-based computation pipeline and is therefore fully compatible with deployment on "full-spiking" neuromorphic hardware.

*Question 1*: Why is the hardware validation compared against ANN models? Does this comparison sufficiently demonstrate the energy efficiency advantages claimed in the paper? Or, how does the current hardware evaluation reflect the contribution of the proposed SSL framework to overall energy savings?

*Response*: We thank the reviewer for raising this point. We believe there was a misunderstanding: our hardware comparison is performed against the ANN-SSL baseline (Barlow Twins), not generic ANN models. This ANN-SSL baseline was included in the original submission (energy results in Table 9 during inference), and in the revision we additionally report training-time energy of ANN-SSL following your suggestion.

We compare against ANN-SSL, because Barlow Twins is the exact SSL method our framework extends to SNNs, so it forms the correct, architecture-matched baseline for both training and inference energy. 

We now also compare against a baseline LIF-based SNN-SSL model (new results in Table 9), which shows that our MixedLIF + BTL SSL approach produces **higher spike sparsity**, thereby reducing AC operations and lowering inference energy. In this way, our SSL framework contributes indirectly to energy efficiency by enabling large-scale label-free pretraining, something previously impossible because no SSL method for large-scale SNNs existed.

We hope this response has addressed your concerns effectively. We are grateful for the chance to discuss our work's potential, and wish to thank you again for your valuable input.


**********************************************

Reviewer 4

We sincerely thank the reviewer for their comments and the opportunity to clarify both the scope and significance of our work.

(1) On the scope of self-supervision:
While our framework adopts a contrastive-style objective, it is intended as a general self-supervised learning (SSL) approach for SNNs, not limited to traditional contrastive formulations that may be supervised or semi-supervised. Our proposed Cross Temporal Loss (CTL) and Boundary Temporal Loss (BTL) are fully label-free, require no predictive targets or distillation teachers, and operate entirely through intrinsic temporal consistency—placing them firmly within the scope of self-supervised learning.

To better reflect this distinction, we have updated our title to “contrastive self-supervised,” highlighting both the contrastive formulation and the fully self-supervised, label-free nature of the learning process.

(2) On comparison with supervised SNNs:
We respectfully emphasize that our work presents the first self-supervised learning (SSL) framework for SNNs that scales effectively to large-scale datasets such as ImageNet-1K. Prior SSL efforts in SNNs have been limited to small benchmarks (e.g., MNIST, CIFAR-10) and typically fail to converge at ImageNet-level complexity. Consequently, direct comparison with supervised SNNs—which benefit from labeled data, ANN distillation, and years of architecture-specific optimization—would not represent an equivalent evaluation setting. To ensure completeness, we have added comparisons with supervised-pretrained SNNs under identical architectures in the revision and below. The results show that our SSL-trained SNNs, despite being the first of their kind, achieve accuracies comparable to supervised SNNs, confirming that large-scale label-free training of SNNs is now feasible and competitive.

It is worth emphasizing that even in ANN research, early SSL methods (e.g., SimCLR, BYOL, Barlow Twins) initially lagged behind supervised pretraining on ImageNet but proved transformative once scaled. Similarly, we believe our work lays the foundation for scalable SNN pretraining without labels—a critical direction for neuromorphic learning, where annotated spiking datasets are scarce.

(3) On performance significance:
Despite being the first of its kind, our SSL-trained SNNs already achieve comparable or better (for small datasets such as CIFAR10) accuracy than ANN-based SSL counterparts on multiple datasets. This is, to our knowledge, the first observation that self-supervised SNNs can match or exceed ANN SSL baselines in certain settings—an encouraging sign that temporal dynamics in spiking representations may enhance feature learning.

Furthermore, historical progress in supervised SNNs reinforces our optimism: the first ImageNet SNNs achieved <70% accuracy, and it took four years of sustained research to reach ~80%. We expect similar evolution for SSL-based SNNs as larger datasets and training strategies emerge.

In summary, our goal is not to claim absolute superiority over supervised SNNs, but to demonstrate the first scalable, large-scale self-supervised learning framework for SNNs, marking an essential step toward label-free, efficient spiking intelligence.

Lava-DL deployment question:

Thank you for pointing this out. Our released codebase focuses primarily on the training and evaluation pipeline used for our SSL framework. The LAVA-DL deployment component is not included in the current release because it requires hardware-specific configuration (e.g., Loihi 2 compilation and mapping), which varies across systems and is not essential to reproducing the core results of the paper. However, the spiking architectures used in this work (Spiking-ResNet and Spikformer variants) are fully compatible with LAVA-DL. In the revision, we have added a file named lava_dl.py in the res folder of the supplementary material, illustrating how our spiking residual blocks and feed-forward modules can be implemented using standard slayer.block.cuba operators in LAVA-DL. This example serves as a reference implementation to assist users in porting our trained models to LAVA-DL–compatible neuromorphic platforms.

We plan to release a complete deployment-ready LAVA-DL script in a follow-up update to the repository, once we finish validating the mapping on Loihi 2.
